Posterior Convergence and Model Estimation in Bayesian Change-point Problems

We study the posterior distribution of the Bayesian multiple change-point regression problem when the number and the locations of the change-points are unknown. While it is relatively easy to apply the general theory to obtain the $O(1/\sqrt{n})$ rate up to some logarithmic factor, showing the exact parametric rate of convergence of the posterior distribution requires additional work and assumptions. Additionally, we demonstrate the asymptotic normality of the segment levels under these assumptions. For inferences on the number of change-points, we show that the Bayesian approach can produce a consistent posterior estimate. Finally, we argue that the point-wise posterior convergence property as demonstrated might have bad finite sample performance in that consistent posterior for model selection necessarily implies the maximal squared risk will be asymptotically larger than the optimal $O(1/\sqrt{n})$ rate. This is the Bayesian version of the same phenomenon that has been noted and studied by other authors.

==> books.txt <==
@book{
fangijbels03,
   Author = {Fan, Jianqing and Gijbels, I.},
   Title = {Local polynomial modelling and its applications},
   Publisher = {CRC Press},
   Address = {Boca Raton},
   Series = {Monographs on statistics and applied probability ;},
      Year = {2003} }



@book{
golub96,
   Author = {Golub, Gene H. and Van Loan, Charles F.},
   Title = {Matrix computations},
   Publisher = {Johns Hopkins University Press},
   Address = {Baltimore},
   Edition = {3rd},
   Series = {Johns Hopkins series in the mathematical sciences ;},
   Keywords = {Matrices Data processing.},
   Year = {1996} }



@book{
hastie01,
   Author = {Hastie, Trevor and Tibshirani, Robert and Friedman, J. H.},
   Title = {The elements of statistical learning : data mining, inference, and prediction},
   Publisher = {Springer},
   Address = {New York},
   Series = {Springer series in statistics},
   Note = {2001031433
Trevor Hastie, Robert Tibshirani, Jerome Friedman.
ill. (some col.) ; 25 cm.
Includes bibliographical references (p. [509]-522) and indexes.},
   Keywords = {Supervised learning (Machine learning)},
   Year = {2001} }



@book{
kushner97,
   Author = {Kushner, Harold J. and Yin, George},
   Title = {Stochastic approximation algorithms and applications},
   Publisher = {Springer},
   Address = {New York},
   Series = {Applications of mathematics ;},
   Note = {96048847
Harold J. Kushner, G. George Yin.
ill. ; 24 cm.
Includes bibliographical references (p. [393]-407) and indexes.},
   Keywords = {Stochastic approximation.},
   Year = {1997} }



@book{
li95,
   Author = {Li, S. Z.},
   Title = {Markov random field modeling in computer vision},
   Publisher = {Springer-Verlag},
   Address = {New York},
   Series = {Computer science workbench},
   Note = {95023304
S.Z. Li.
ill. ; 24 cm.
Includes bibligraphical references (p. 231-257) and index.},
   Keywords = {Computer vision Mathematical models.
Markov random fields.},
   Year = {1995} }



@phdthesis{
lianthesis,
   Author = {Lian, H.},
   Title = {Some topics on statistical theory and applications},
   School = {Brown University},
      Year = {2007} }



@book{
ramsey05,
   Author = {Ramsay, J. O. and Silverman, B. W.},
   Title = {Functional data analysis},
   Publisher = {Springer},
   Address = {New York},
   Edition = {2nd},
   Series = {Springer series in statistics},
   Keywords = {Multivariate analysis.},
   Year = {2005} }



@book{
vaart98,
   Author = {Vaart, A. W. van der},
   Title = {Asymptotic statistics},
   Publisher = {Cambridge University Press},
   Address = {Cambridge, UK ; New York},
      Year = {1998} }



@book{
winkler03,
   Author = {Winkler, Gerhard},
   Title = {Image analysis, random fields and Markov chain Monte Carlo methods : a mathematical introduction},
   Publisher = {Springer},
   Address = {Berlin ; New York},
   Edition = {2nd},
   Series = {Applications of mathematics,},
   Note = {2002190825
Gerhard Winkler.
ill. ; 25 cm. + 1 CD-ROM (4 3/4 in.)
System requirements for accompanying CD-ROM: Windows 95, 98, NT, 2000, XP or ME up to 50 Mbyte free hard disk space.
Rev. ed. of: Image analysis, random fields, and dynamic Monte Carlo methods. c1995.
Includes bibliographical references and index.},
   Keywords = {Image processing Statistical methods.
Markov random fields.
Monte Carlo method.},
   Year = {2003} }





==> papers.txt <==
@article{
abramovich04,
   Author = {Abramovich, F. and Amato, U. and Angelini, C.},
   Title = {On optimality of Bayesian wavelet estimators},
   Journal = {Scandinavian Journal of Statistics},
   Volume = {31},
   Number = {2},
   Pages = {217-234},
      Year = {2004} }



@article{
abramovich06,
   Author = {Abramovich, F. and Benjamini, Y. and Donoho, D. L. and Johnstone, I. M.},
   Title = {Adapting to unknown sparsity by controlling the false discovery rate},
   Journal = {Annals of Statistics},
   Volume = {34},
   Number = {2},
   Pages = {584-653},
      Year = {2006} }



@article{
abramovich98,
   Author = {Abramovich, F. and Sapatinas, T. and Silverman, B. W.},
   Title = {Wavelet thresholding via a Bayesian approach},
   Journal = {Journal of the Royal Statistical Society Series B-Statistical Methodology},
   Volume = {60},
   Pages = {725-749},
   Note = {Part 4},
      Year = {1998} }



@article{
andrieu05,
   Author = {Andrieu, C. and Moulines, E. and Priouret, P.},
   Title = {Stability of stochastic approximation under verifiable conditions},
   Journal = {Siam Journal on Control and Optimization},
   Volume = {44},
   Number = {1},
   Pages = {283-312},
      Year = {2005} }



@article{
bansal06,
   Author = {Bansal, M. and Della Gatta, G. and di Bernardo, D.},
   Title = {Inference of gene regulatory networks and compound mode of action from time course gene expression profiles},
   Journal = {Bioinformatics},
   Volume = {22},
   Number = {7},
   Pages = {815-822},
      Year = {2006} }



@article{
barron99,
   Author = {Barron, A. and Schervish, M. J. and Wasserman, L.},
   Title = {The consistency of posterior distributions in nonparametric problems},
   Journal = {Annals of Statistics},
   Volume = {27},
   Number = {2},
   Pages = {536-561},
      Year = {1999} }



@article{
hariz07,
   Author = {Ben Hariz, S. and Wylie, J. J. and Zhang, Q.},
   Title = {Optimal rate of convergence for nonparametric change-point estimators for nonstationary sequences},
   Journal = {Annals of Statistics},
   Volume = {35},
   Number = {4},
   Pages = {1802-1826},
   Abstract = {Let (X-i)(i)=1,..., n be a possibly nonstationary sequence such that L(X-i) = P-n, if i <= n theta and L(X-i) = Q(n), if i > n theta, where 0 < theta < 1 is the location of the change-point to be estimated. We construct a class of estimators based on the empirical measures and a seminorm on the space of measures defined through a family of functions F. We prove the consistency of the estimator and give rates of convergence under very general conditions. In particular, the 1/n rate is achieved for a wide class of processes including long-range dependent sequences and even nonstationary ones. The approach unifies, generalizes and improves on the existing results for both parametric and nonparametric change-point estimation, applied to independent, Short-range dependent and as well long-range dependent sequences.},
      Year = {2007} }



@article{
bickel88,
   Author = {Bickel, P. J. and Ritov, Y.},
   Title = {ESTIMATING INTEGRATED SQUARED DENSITY DERIVATIVES - SHARP BEST ORDER OF CONVERGENCE-ESTIMATES},
   Journal = {Sankhya-the Indian Journal of Statistics Series A},
   Volume = {50},
   Pages = {381-393},
   Note = {Part 3},
      Year = {1988} }



@article{
biegler86,
   Author = {Biegler, L. T. and Damiano, J. J. and Blau, G. E.},
   Title = {NONLINEAR PARAMETER-ESTIMATION - A CASE-STUDY COMPARISON},
   Journal = {Aiche Journal},
   Volume = {32},
   Number = {1},
   Pages = {29-45},
      Year = {1986} }



@article{
bishop98,
   Author = {Bishop, Christopher M. and Svensen, Markus and Williams, Christopher K. I.},
   Title = {GTM: The Generative Topographic Mapping},
   Journal = {Neural Computation},
   Volume = {10},
   Number = {1},
   Pages = {215-234},
      Year = {1998} }



@article{
blackwell62,
   Author = {Blackwell, D. and Dubins, L.},
   Title = {Merging of opinions with increasing information},
   Journal = {Annals of Mathematical Statistics},
   Volume = {33},
   Pages = {882-886},
      Year = {1962} }



@article{
brown96,
   Author = {Brown, L. D. and Low, M. G.},
   Title = {Asymptotic equivalence of nonparametric regression and white noise},
   Journal = {Annals of Statistics},
   Volume = {24},
   Number = {6},
   Pages = {2384-2398},
      Year = {1996} }



@article{
cappe04,
   Author = {Cappe, O. and Guillin, A. and Marin, J. M. and Robert, C. P.},
   Title = {Population Monte Carlo},
   Journal = {Journal of Computational and Graphical Statistics},
   Volume = {13},
   Number = {4},
   Pages = {907-929},
      Year = {2004} }



@article{
chen05,
   Author = {Chen, K. C. and Wang, T. Y. and Tseng, H. H. and Huang, C. Y. F. and Kao, C. Y.},
   Title = {A stochastic differential equation model for quantifying transcriptional regulatory network in Saccharomyces cerevisiae},
   Journal = {Bioinformatics},
   Volume = {21},
   Number = {12},
   Pages = {2883-2890},
      Year = {2005} }



@article{
choi07,
   Author = {Choi, T. and Schervish, M. J.},
   Title = {On posterior consistency in nonparametric regression problems},
   Journal = {Journal of Multivariate Analysis},
   Volume = {98},
   Number = {10},
   Pages = {1969-1987},
   Abstract = {We provide sufficient conditions to establish posterior consistency in nonparametric regression problems with Gaussian errors when suitable prior distributions are used for the unknown regression function and the noise variance. When the prior under consideration satisfies certain properties, the crucial condition for posterior consistency is to construct tests that separate from the outside of the suitable neighborhoods of the parameter. Under appropriate conditions on the regression function, we show there exist tests, of which the type I error and the type II error probabilities are exponentially small for distinguishing the true parameter from the complements of the suitable neighborhoods of the parameter. These sufficient conditions enable us to establish almost sure consistency based on the appropriate metrics with multi-dimensional covariate values fixed in advance or sampled from a probability distribution. We consider several examples of nonparametric regression problems. (c) 2007 Elsevier Inc. All rights reserved.},
      Year = {2007} }



@article{
delyon99,
   Author = {Delyon, B. and Lavielle, V. and Moulines, E.},
   Title = {Convergence of a stochastic approximation version of the EM algorithm},
   Journal = {Annals of Statistics},
   Volume = {27},
   Number = {1},
   Pages = {94-128},
      Year = {1999} }



@article{
diaconis86,
   Author = {Diaconis, P. and Freedman, D.},
   Title = {On the Consistency of Bayes Estimates},
   Journal = {Annals of Statistics},
   Volume = {14},
   Number = {1},
   Pages = {1-26},
      Year = {1986} }



@article{
doksum95,
   Author = {Doksum, K. and Samarov, A.},
   Title = {Nonparametric estimation of global functionals and a measure of the explanatory power of covariates in regression},
   Journal = {Annals of Statistics},
   Volume = {23},
   Number = {5},
   Pages = {1443-1473},
      Year = {1995} }



@article{
donoho94,
   Author = {Donoho, D. L. and Johnstone, I. M.},
   Title = {Ideal Spatial Adaptation by Wavelet Shrinkage},
   Journal = {Biometrika},
   Volume = {81},
   Number = {3},
   Pages = {425-455},
      Year = {1994} }



@article{
donoho95a,
   Author = {Donoho, D. L. and Johnstone, I. M.},
   Title = {Adapting to unknown smoothness via wavelet shrinkage},
   Journal = {Journal of the American Statistical Association},
   Volume = {90},
   Number = {432},
   Pages = {1200-1224},
      Year = {1995} }



@article{
donoho98,
   Author = {Donoho, D. L. and Johnstone, I. M.},
   Title = {Minimax estimation via wavelet shrinkage},
   Journal = {Annals of Statistics},
   Volume = {26},
   Number = {3},
   Pages = {879-921},
      Year = {1998} }



@article{
donoho95b,
   Author = {Donoho, D. L. and Johnstone, I. M. and Kerkyacharian, G. and Picard, D.},
   Title = {Wavelet Shrinkage - Asymptopia},
   Journal = {Journal of the Royal Statistical Society Series B-Methodological},
   Volume = {57},
   Number = {2},
   Pages = {301-337},
      Year = {1995} }



@article{
donoho96,
   Author = {Donoho, D. L. and Johnstone, I. M. and Kerkyacharian, G. and Picard, D.},
   Title = {Density estimation by wavelet thresholding},
   Journal = {Annals of Statistics},
   Volume = {24},
   Number = {2},
   Pages = {508-539},
      Year = {1996} }



@article{
douc07,
   Author = {Douc, R. and Guillin, A. and Marin, J. M. and Robert, C. P.},
   Title = {Convergence of adaptive mixtures of importance sampling schemes},
   Journal = {Annals of Statistics},
   Volume = {35},
   Number = {1},
   Pages = {420-448},
   Note = {Douc, R. Guillin, A. Marin, J.-M. Robert, C. P.},
      Year = {2007} }



@article{
efron04,
   Author = {Efron, B. and Hastie, T. and Johnstone, I. and Tibshirani, R.},
   Title = {Least angle regression},
   Journal = {Annals of Statistics},
   Volume = {32},
   Number = {2},
   Pages = {407-451},
      Year = {2004} }



@article{
fan01,
   Author = {Fan, J. Q. and Li, R. Z.},
   Title = {Variable selection via nonconcave penalized likelihood and its oracle properties},
   Journal = {Journal of the American Statistical Association},
   Volume = {96},
   Number = {456},
   Pages = {1348-1360},
      Year = {2001} }



@article{
fan04,
   Author = {Fan, J. Q. and Peng, H.},
   Title = {Nonconcave penalized likelihood with a diverging number of parameters},
   Journal = {Annals of Statistics},
   Volume = {32},
   Number = {3},
   Pages = {928-961},
      Year = {2004} }



@article{
fearnhead06,
   Author = {Fearnhead, P.},
   Title = {Exact and efficient Bayesian inference for multiple changepoint problems},
   Journal = {Statistics and Computing},
   Volume = {16},
   Number = {2},
   Pages = {203-213},
   Abstract = {We demonstrate how to perform direct simulation from the posterior distribution of a class of multiple changepoint models where the number of changepoints is unknown. The class of models assumes independence between the posterior distribution of the parameters associated with segments of data between successive changepoints. This approach is based on the use of recursions, and is related to work on product partition models. The computational complexity of the approach is quadratic in the number of observations, but an approximate version, which introduces negligible error, and whose computational cost is roughly linear in the number of observations, is also possible. Our approach can be useful, for example within an MCMC algorithm, even when the independence assumptions do not hold. We demonstrate our approach on coal-mining disaster data and on well-log data. Our method can cope with a range of models, and exact simulation from the posterior distribution is possible in a matter of minutes.},
      Year = {2006} }



@article{
fearnhead08,
   Author = {Fearnhead, P.},
   Title = {Computational methods for complex stochastic systems: a review of some alternatives to MCMC},
   Journal = {Statistics and Computing},
   Volume = {18},
   Number = {2},
   Pages = {151-171},
   Abstract = {We consider analysis of complex stochastic models based upon partial information. MCMC and reversible jump MCMC are often the methods of choice for such problems, but in some situations they can be difficult to implement; and suffer from problems such as poor mixing, and the difficulty of diagnosing convergence. Here we review three alternatives to MCMC methods: importance sampling, the forward-backward algorithm, and sequential Monte Carlo (SMC). We discuss how to design good proposal densities for importance sampling, show some of the range of models for which the forward-backward algorithm can be applied, and show how resampling ideas from SMC can be used to improve the efficiency of the other two methods. We demonstrate these methods on a range of examples, including estimating the transition density of a diffusion and of a discrete-state continuous-time Markov chain; inferring structure in population genetics; and segmenting genetic divergence data.},
      Year = {2008} }



@article{
fearnhead07,
   Author = {Fearnhead, P. and Liu, Z.},
   Title = {On-line inference for multiple changepoint problems},
   Journal = {Journal of the Royal Statistical Society Series B-Statistical Methodology},
   Volume = {69},
   Pages = {589-605},
   Note = {Fearnhead, Paul Liu, Zhen
Part 4},
   Abstract = {We propose an on-line algorithm for exact filtering of multiple changepoint problems. This algorithm enables simulation from the true joint posterior distribution of the number and position of the changepoints for a class of changepoint models. The computational cost of this exact algorithm is quadratic in the number of observations. We further show how resampling ideas from particle filters can be used to reduce the computational cost to linear in the number of observations, at the expense of introducing small errors, and we propose two new, optimum resampling algorithms for this problem. One, a version of rejection control, allows the particle filter to choose the number of particles that are required at each time step automatically. The new resampling algorithms substantially outperform standard resampling algorithms on examples that we consider; and we demonstrate how the resulting particle filter is practicable for segmentation of human G+C content.},
      Year = {2007} }



@article{
friedman04,
   Author = {Friedman, N.},
   Title = {Inferring cellular networks using probabilistic graphical models},
   Journal = {Science},
   Volume = {303},
   Number = {5659},
   Pages = {799-805},
      Year = {2004} }



@article{
gardner03,
   Author = {Gardner, T. S. and di Bernardo, D. and Lorenz, D. and Collins, J. J.},
   Title = {Inferring genetic networks and identifying compound mode of action via expression profiling},
   Journal = {Science},
   Volume = {301},
   Number = {5629},
   Pages = {102-105},
      Year = {2003} }



@article{
gelman96,
   Author = {Gelman, A. and Bois, F. and Jiang, J. M.},
   Title = {Physiological pharmacokinetic analysis using population modeling and informative prior distributions},
   Journal = {Journal of the American Statistical Association},
   Volume = {91},
   Number = {436},
   Pages = {1400-1412},
      Year = {1996} }



@article{
ghosal00,
   Author = {Ghosal, S. and Ghosh, J. K. and Van der Vaart, A. W.},
   Title = {Convergence rates of posterior distributions},
   Journal = {Annals of Statistics},
   Volume = {28},
   Number = {2},
   Pages = {500-531},
      Year = {2000} }



@article{
ghosal08,
   Author = {Ghosal, S.  and Lember, J. and Van Der Vaart, A.},
   Title = {Nonparametric Bayesian model selection and averaging},
   Journal = {Electronic Journal of Statistics},
   Volume = {2},
   Pages = {63-89},
      Year = {2008} }



@article{
ghosal07,
   Author = {Ghosal, S. and Van Der Vaart, A.},
   Title = {Convergence rates of posterior distributions for noniid observations},
   Journal = {Annals of Statistics},
   Volume = {35},
   Number = {1},
   Pages = {192-223},
      Year = {2007} }



@article{
goldenshluger06,
   Author = {Goldenshluger, A. and Tsybakov, A. and Zeevi, A.},
   Title = {Optimal change-point estimation from indirect observations},
   Journal = {Annals of Statistics},
   Volume = {34},
   Number = {1},
   Pages = {350-372},
   Abstract = {We study nonparametric change-point estimation from indirect noisy observations. Focusing on the white noise convolution model, we consider two classes of functions that are smooth apart from the change-point. We establish lower bounds on the minimax risk in estimating the change-point and develop rate optimal estimation procedures. The results demonstrate that the best achievable rates of convergence are determined both by smoothness of the function away from the change-point and by the degree of ill-posedness of the convolution operator. Optimality is obtained by introducing a new technique that involves, as a key element, detection of zero crossings of an estimate of the properly smoothed second derivative of the underlying function.},
      Year = {2006} }



@article{
green95,
   Author = {Green, P. J.},
   Title = {Reversible jump Markov chain Monte Carlo computation and Bayesian model determination},
   Journal = {Biometrika},
   Volume = {82},
   Number = {4},
   Pages = {711-732},
   Abstract = {Markov chain Monte Carlo methods for Bayesian computation have until recently been restricted to problems where the joint distribution of all variables has a density with respect to some fixed standard underlying measure. They have therefore not been available for application to Bayesian model determination, where the dimensionality of the parameter vector is typically not fixed. This paper proposes a new framework for the construction of reversible Markov chain samplers that jump between parameter subspaces of differing dimensionality, which is flexible and entirely constructive. It should therefore have wide applicability in model determination problems. The methodology is illustrated with applications to multiple change-point analysis in one and two dimensions, and to a Bayesian comparison of binomial experiments.},
      Year = {1995} }



@article{
greenshtein04,
   Author = {Greenshtein, E. and Ritov, Y.},
   Title = {Persistence in high-dimensional linear predictor selection and the virtue of overparametrization},
   Journal = {Bernoulli},
   Volume = {10},
   Number = {6},
   Pages = {971-988},
      Year = {2004} }



@article{
haario01,
   Author = {Haario, H. and Saksman, E. and Tamminen, J.},
   Title = {An adaptive Metropolis algorithm},
   Journal = {Bernoulli},
   Volume = {7},
   Number = {2},
   Pages = {223-242},
      Year = {2001} }



@article{
hall87,
   Author = {Hall, P. and Marron, J. S.},
   Title = {ESTIMATION OF INTEGRATED SQUARED DENSITY DERIVATIVES},
   Journal = {Statistics \& Probability Letters},
   Volume = {6},
   Number = {2},
   Pages = {109-115},
      Year = {1987} }



@article{
triebel05,
   Author = {Haroske, D. A. and Triebel, H.},
   Title = {Wavelet bases and entropy numbers in weighted function spaces},
   Journal = {Mathematische Nachrichten},
   Volume = {278},
   Number = {1-2},
   Pages = {108-132},
      Year = {2005} }



@article{
hirose08,
   Author = {Hirose, Osamu and Yoshida, Ryo and Imoto, Seiya and Yamaguchi, Rui and Higuchi, Tomoyuki and Charnock-Jones, D. Stephen and Print, Cristin and Miyano, Satoru},
   Title = {Statistical inference of transcriptional module-based gene networks from time course gene expression profiles by using state space models},
   Journal = {Bioinformatics},
   Volume = {24},
   Number = {7},
   Pages = {932-942},
      Year = {2008} }



@article{
hoff07,
   Author = {Hoff, Peter D.},
   Title = {Model Averaging and Dimension Selection for the Singular Value Decomposition},
   Journal = {Journal of the American Statistical Association},
   Volume = {102},
   Pages = {674-685},
   Note = {[1]
doi:10.1198/016214506000001310},
      Year = {2007} }



@article{
huangma08,
   Author = {Huang, J. and Horowitz, J. L. and Ma, S. G.},
   Title = {Asymptotic properties of bridge estimators in sparse high-dimensional regression models},
   Journal = {Annals of Statistics},
   Volume = {36},
   Number = {2},
   Pages = {587-613},
      Year = {2008} }



@article{
huangma06,
   Author = {Huang, J. and Ma, S. G. and Zhang, C.H.},
   Title = {Adaptive lasso for sparse high-dimensional regression models},
   Journal = {Tech. rep., The University of Iowa},
      Year = {2006} }



@article{
huangfan99,
   Author = {Huang, L. S. and Fan, J. Q.},
   Title = {Nonparametric estimation of quadratic regression functionals},
   Journal = {Bernoulli},
   Volume = {5},
   Number = {5},
   Pages = {927-949},
      Year = {1999} }



@article{
hunter04,
   Author = {Hunter, D. R. and Lange, K.},
   Title = {A tutorial on MM algorithms},
   Journal = {American Statistician},
   Volume = {58},
   Number = {1},
   Pages = {30-37},
      Year = {2004} }



@article{
jaakkola94,
   Author = {Jaakkola, T. and Jordan, M. I. and Singh, S. P.},
   Title = {ON THE CONVERGENCE OF STOCHASTIC ITERATIVE DYNAMIC-PROGRAMMING ALGORITHMS},
   Journal = {Neural Computation},
   Volume = {6},
   Number = {6},
   Pages = {1185-1201},
      Year = {1994} }



@article{
johnstone05,
   Author = {Johnstone, I. M. and Silverman, B. W.},
   Title = {Empirical Bayes selection of wavelet thresholds},
   Journal = {Annals of Statistics},
   Volume = {33},
   Number = {4},
   Pages = {1700-1752},
      Year = {2005} }



@article{
kleijn06,
   Author = {Kleijn, B. J. K. and Van der Vaart, A. W.},
   Title = {Misspecification in infinite-dimensional Bayesian statistics},
   Journal = {Annals of Statistics},
   Volume = {34},
   Number = {2},
   Pages = {837-877},
      Year = {2006} }



@article{
laurent96,
   Author = {Laurent, B.},
   Title = {Efficient estimation of integral functionals of a density},
   Journal = {Annals of Statistics},
   Volume = {24},
   Number = {2},
   Pages = {659-681},
      Year = {1996} }



@article{
laurent97,
   Author = {Laurent, B.},
   Title = {Estimation of integral functionals of a density and its derivatives},
   Journal = {Bernoulli},
   Volume = {3},
   Number = {2},
   Pages = {181-211},
      Year = {1997} }



@article{
lawrence05,
   Author = {Lawrence, Neil},
   Title = {Probabilistic Non-linear Principal Component Analysis with Gaussian Process Latent Variable Models},
   Journal = {J. Mach. Learn. Res.},
   Volume = {6},
   Pages = {1783-1816},
   Keywords = {pca},
   Year = {2005} }



@article{
leeb08,
   Author = {Leeb, H. and Potscher, B. M.},
   Title = {Sparse estimators and the oracle property, or the return of Hodges' estimator},
   Journal = {Journal of Econometrics},
   Volume = {142},
   Number = {1},
   Pages = {201-211},
   Abstract = {We point out some pitfalls related to the concept of an oracle property as used in Fan and Li [2001. Variable selection via nonconcave penalized likelihood and its oracle properties. Journal of the American Statistical Association 96, 1348-1360; 2002. Variable selection for Cox's proportional hazards model and frailty model. Annals of Statistics 30, 74-99; 2004. New estimation and model selection procedures for semiparametric modeling in longitudinal data analysis. Journal of the American Statistical Association 99, 710-723] which are reminiscent of the well-known pitfalls related to Hodges' estimator. The oracle property is often a consequence of sparsity of an estimator. We show that any estimator satisfying a sparsity property has maximal risk that converges to the supremum of the loss function; in particular, the maximal risk diverges to infinity whenever the loss function is unbounded. For ease of presentation the result is set in the framework of a linear regression model, but generalizes far beyond that setting. In a Monte Carlo study we also assess the extent of the problem in finite samples for the smoothly clipped absolute deviation (SCAD) estimator introduced in Fan and Li [2001. Variable selection via nonconcave penalized likelihood and its oracle properties. Journal of the American Statistical Association 96, 1348-1360]. We find that this estimator can perform rather poorly in finite samples and that its worst-case performance relative to maximum likelihood deteriorates with increasing sample size when the estimator is tuned to sparsity. (C) 2007 Elsevier B.V. All rights reserved.},
      Year = {2008} }



@article{
lian07a,
   Author = {Lian, H.},
   Title = {Consistency of Bayesian estimation of a step function},
   Journal = {Statistics & Probability Letters},
   Volume = {77},
   Number = {1},
   Pages = {19-24},
   Abstract = {We study in this paper the consistency of Bayesian estimation of a piecewise constant function defined oil [0, 1] with observations on a grid, using the method in Barronetal. [1999. The consistency of posterior distributions in nonparametric problems. Ann. Statist. 27, 536-561.] In particular, we show that consistency is achieved if the prior oil the number of jumps is a Poisson distribution and the prior puts positive mass on the neighborhood of the true function. (c) 2006 Elsevier B.V. All rights reserved.},
      Year = {2007} }



@article{
lian07b,
   Author = {Lian, H.},
   Title = {On the consistency of Bayesian function approximation using step functions},
   Journal = {Neural Computation},
   Volume = {19},
   Number = {11},
   Pages = {2871-2880},
   Abstract = {We consider the problem of estimating a step function with an unknown number of jumps under noisy observations on a grid. Under mild assumptions, the Bayesian approach is shown to produce a consistent estimate, even when the underlying true function is not piecewise constant. A simple prior is constructed to illustrate our assumptions.},
      Year = {2007} }



@article{
lian08,
   Author = {Lian, H.},
   Title = {Bayes and empirical Bayes inference in change-point problems},
   Journal = {Communications in Statistics - Theory and Methods },
   Volume = {To appear},
      Year = {2008} }



@article{
liulawrence99,
   Author = {Liu, J. S. and Lawrence, C. E.},
   Title = {Bayesian inference on biopolymer models},
   Journal = {Bioinformatics},
   Volume = {15},
   Number = {1},
   Pages = {38-52},
   Abstract = {Motivation: Most existing bioinformatics methods are limited to making point estimates of one variable, e.g. the optimal alignment, with fixed input values for all other variables, e.g, gap penalties and scoring matrices. While the requirement to specify parameters remains one of the more vexing issues in vexing issues in bioinformatics, it is a reflection of a larger issue: the need to broaden the view on statistical inference in bioinformatics. Results: The assignment of probabilities for all possible values of all unknown variables in a problem in the form of a posterior distribution is the goal of Bayesian inference. Here we show how this goal can be achieved for most bioinformatics methods that use dynamic programming. Specifically a tutorial style description of a Bayesian inference procedure segmentation of a sequence based on the heterogenity in its composition is given. In addition,full Bayesian inference algorithms for sequence, alignment are described. Availability: Software and a set of transparencies for a tutorial describing these ideas are available at http://www.wadsworth.org/res&res/bioinfo/ Contact: lawrence@wadsworth.org; jiliu@stat.stanford.edu.},
      Year = {1999} }



@article{
meinshausen06,
   Author = {Meinshausen, N. and Buhlmann, P.},
   Title = {High-dimensional graphs and variable selection with the Lasso},
   Journal = {Annals of Statistics},
   Volume = {34},
   Number = {3},
   Pages = {1436-1462},
      Year = {2006} }



@article{
nam07,
   Author = {Nam, D. and Yoon, S. H. and Kim, J. F.},
   Title = {Ensemble learning of genetic networks from time-series expression data},
   Journal = {Bioinformatics},
   Volume = {23},
   Number = {23},
   Pages = {3225-3231},
      Year = {2007} }



@article{
nickl07,
   Author = {Nickl, R. and Potscher, B. M.},
   Title = {Bracketing metric entropy rates and empirical central limit theorems for function classes of Besov- and Sobolev-type},
   Journal = {Journal of Theoretical Probability},
   Volume = {20},
   Number = {2},
   Pages = {177-199},
      Year = {2007} }



@article{
ramsay07,
   Author = {Ramsay, J. O. and Hooker, G. and Campbell, D. and Cao, J.},
   Title = {Parameter estimation for differential equations: a generalized smoothing approach},
   Journal = {Journal of the Royal Statistical Society Series B-Statistical Methodology},
   Volume = {69},
   Pages = {741-770},
      Year = {2007} }



@article{
rosset07,
   Author = {Rosset, S. and Zhu, J.},
   Title = {Piecewise linear regularized solution paths},
   Journal = {Annals of Statistics},
   Volume = {35},
   Number = {3},
   Pages = {1012-1030},
      Year = {2007} }



@article{
schwartz65,
   Author = {Schwartz, L.},
   Title = {On Bayes Procedures},
   Journal = {Z. Wahrsch. Verw. Gabiete},
   Volume = {4},
   Pages = {10-26},
      Year = {1965} }



@article{
scricciolo07,
   Author = {Scricciolo, C.},
   Title = {On rates of convergence for bayesian density estimation},
   Journal = {Scandinavian Journal of Statistics},
   Volume = {34},
   Number = {3},
   Pages = {626-642},
   Abstract = {We consider the problem of estimating a compactly supported density taking a Bayesian nonparametric approach. We define a Dirichlet mixture prior that, while selecting piecewise constant densities, has full support on the Hellinger metric space of all commonly dominated probability measures on a known bounded interval. We derive pointwise rates of convergence for the posterior expected density by studying the speed at which the posterior mass accumulates on shrinking Hellinger neighbourhoods of the sampling density. If the data are sampled from a strictly positive, alpha-Holderian density, with alpha is an element of (0,1], then the optimal convergence rate n(-alpha/(2 alpha+1)) is obtained up to a logarithmic factor. Smoothing histograms by polygons, a continuous piecewise linear estimator is obtained that for twice continuously differentiable, strictly positive densities satisfying boundary conditions attains a rate comparable up to a logarithmic factor to the convergence rate n(-4/5) for integrated mean squared error of kernel type density estimators.},
      Year = {2007} }



@article{
shenwong01,
   Author = {Shen, X. T. and Wasserman, L.},
   Title = {Rates of convergence of posterior distributions},
   Journal = {Annals of Statistics},
   Volume = {29},
   Number = {3},
   Pages = {687-714},
      Year = {2001} }



@article{
simon01,
   Author = {Simon, I. and Barnett, J. and Hannett, N. and Harbison, C. T. and Rinaldi, N. J. and Volkert, T. L. and Wyrick, J. J. and Zeitlinger, J. and Gifford, D. K. and Jaakkola, T. S. and Young, R. A.},
   Title = {Serial regulation of transcriptional regulators in the yeast cell cycle},
   Journal = {Cell},
   Volume = {106},
   Number = {6},
   Pages = {697-708},
      Year = {2001} }



@article{
spellman98,
   Author = {Spellman, P. T. and Sherlock, G. and Zhang, M. Q. and Iyer, V. R. and Anders, K. and Eisen, M. B. and Brown, P. O. and Botstein, D. and Futcher, B.},
   Title = {Comprehensive identification of cell cycle-regulated genes of the yeast Saccharomyces cerevisiae by microarray hybridization},
   Journal = {Molecular Biology of the Cell},
   Volume = {9},
   Number = {12},
   Pages = {3273-3297},
      Year = {1998} }



@article{
teixeira06,
   Author = {Teixeira, M. C. and Monteiro, P. and Jain, P. and Tenreiro, S. and Fernandes, A. R. and Mira, N. P. and Alenquer, M. and Freitas, A. T. and Oliveira, A. L. and Sa-Correia, I.},
   Title = {The YEASTRACT database: a tool for the analysis of transcription regulatory associations in Saccharomyces cerevisiae},
   Journal = {Nucleic Acids Research},
   Volume = {34},
   Pages = {D446-D451},
      Year = {2006} }



@article{
tibshirani96,
   Author = {Tibshirani, R.},
   Title = {Regression shrinkage and selection via the Lasso},
   Journal = {Journal of the Royal Statistical Society Series B-Methodological},
   Volume = {58},
   Number = {1},
   Pages = {267-288},
      Year = {1996} }



@article{
tipping99,
   Author = {Tipping, Michael E. and Bishop, Christopher M.},
   Title = {Mixtures of Probabilistic Principal Component Analyzers},
   Journal = {Neural Computation},
   Volume = {11},
   Number = {2},
   Pages = {443-482},
      Year = {1999} }



@article{
tippingpca99,
   Author = {Tipping, Michael E. and Bishop, Christopher M.},
   Title = {Probabilistic Principal Component Analysis},
   Journal = {Journal of the Royal Statistical Society: Series B (Statistical Methodology)},
   Volume = {61},
   Number = {3},
   Pages = {611-622},
      Year = {1999} }



@article{
tsitsiklis94,
   Author = {Tsitsiklis, J. N.},
   Title = {ASYNCHRONOUS STOCHASTIC-APPROXIMATION AND Q-LEARNING},
   Journal = {Machine Learning},
   Volume = {16},
   Number = {3},
   Pages = {185-202},
      Year = {1994} }



@article{
varah82,
   Author = {Varah, J. M.},
   Title = {A SPLINE LEAST-SQUARES METHOD FOR NUMERICAL PARAMETER-ESTIMATION IN DIFFERENTIAL-EQUATIONS},
   Journal = {Siam Journal on Scientific and Statistical Computing},
   Volume = {3},
   Number = {1},
   Pages = {28-46},
      Year = {1982} }



@article{
walker03,
   Author = {Walker, S.},
   Title = {On sufficient conditions for Bayesian consistency},
   Journal = {Biometrika},
   Volume = {90},
   Number = {2},
   Pages = {482-488},
      Year = {2003} }



@article{
walker04,
   Author = {Walker, S.},
   Title = {New approaches to Bayesian consistency},
   Journal = {Annals of Statistics},
   Volume = {32},
   Number = {5},
   Pages = {2028-2043},
      Year = {2004} }



@article{
walker07,
   Author = {Walker, S.  and Lijoi, A.  and Pr\"unster, I.},
   Title = {On rates of convergence for posterior distributions in infinite-dimensional models},
   Journal = {Annals of Statistics},
   Volume = {35},
   Number = {2},
   Pages = {738-746},
      Year = {2007} }



@article{
webb96,
   Author = {Webb, Andrew R.},
   Title = {An approach to non-linear principal components analysis using radially symmetric kernel functions},
   Journal = {Statistics and Computing},
   Volume = {6},
   Number = {2},
   Pages = {159-168},
   Note = {10.1007/BF00162527},
   Abstract = {An approach to non-linear principal components using radially symmetric kernel basis functions is described. The procedure consists of two steps: a projection of the data set to a reduced dimension using a non-linear transformation whose parameters are determined by the solution of a generalized symmetric eigenvector equation. This is achieved by demanding a maximum variance transformation subject to a normalization condition (Hotelling's approach) and can be related to the homogeneity analysis approach of Gifi through the minimization of a loss function. The transformed variables are the principal components whose values define contours, or more generally hypersurfaces, in the data space. The second stage of the procedure defines the fitting surface, the principal surface, in the data space (again as a weighted sum of kernel basis functions) using the definition of self-consistency of Hastie and Stuetzle. The parameters of this principal surface are determined by a singular value decomposition and crossvalidation is used to obtain the kernel bandwidths. The approach is assessed on four data sets.},
      Year = {1996} }



@article{
yang05,
   Author = {Yang, Y. H.},
   Title = {Can the strengths of AIC and BIC be shared? A conflict between model indentification and regression estimation},
   Journal = {Biometrika},
   Volume = {92},
   Number = {4},
   Pages = {937-950},
   Abstract = {A traditional approach to statistical inference is to identify the true or best model first with little or no consideration of the specific goal of inference in the model identification stage. Can the pursuit of the true model also lead to optimal regression estimation? In model selection, it is well known that BIC is consistent in selecting the true model, and AIC is minimax-rate optimal for estimating the regression function. A recent promising direction is adaptive model selection, in which, in contrast to AIC and BIC, the penalty term is data-dependent. Some theoretical and empirical results have been obtained in support of adaptive model selection, but it is still not clear if it can really share the strengths of AIC and BIC. Model combining or averaging has attracted increasing attention as a means to overcome the model selection uncertainty. Can Bayesian model averaging be optimal for estimating the regression function in a minimax sense? We show that the answers to these questions are basically in the negative: for any model selection criterion to be consistent, it must behave suboptimally for estimating the regression function in terms of minimax rate of covergence; and Bayesian model averaging cannot be minimax-rate optimal for regression estimation.},
      Year = {2005} }



@article{
yu04,
   Author = {Yu, J. and Smith, V. A. and Wang, P. P. and Hartemink, A. J. and Jarvis, E. D.},
   Title = {Advances to Bayesian network inference for generating causal networks from observational biological data},
   Journal = {Bioinformatics},
   Volume = {20},
   Number = {18},
   Pages = {3594-3603},
      Year = {2004} }



@article{
zhao00,
   Author = {Zhao, L. H.},
   Title = {Bayesian aspects of some nonparametric problems},
   Journal = {Annals of Statistics},
   Volume = {28},
   Number = {2},
   Pages = {532-552},
      Year = {2000} }



@article{
zhaoyu06,
   Author = {Zhao, P. and Yu, B.},
   Title = {On model selection consistency of Lasso},
   Journal = {Journal of Machine Learning Research},
   Volume = {7},
   Pages = {2541-2563},
   Note = {Zhao, Peng Yu, Bin},
      Year = {2006} }



@article{
zou06,
   Author = {Zou, H.},
   Title = {The adaptive lasso and its oracle properties},
   Journal = {Journal of the American Statistical Association},
   Volume = {101},
   Number = {476},
   Pages = {1418-1429},
      Year = {2006} }




